Parallel Multiphysics Simulations of Charged Particles in Microfluidic Flows

The article describes parallel multiphysics simulations of charged particles in microfluidic flows with the waLBerla framework. To this end, three physical effects are coupled: rigid body dynamics, fluid flow modelled by a lattice Boltzmann algorithm, and electric potentials represented by a finite volume discretisation. For solving the finite volume discretisation for the electrostatic forces, a cell-centered multigrid algorithm is developed that conforms to the lattice Boltzmann meshes and the parallel communication structure of waLBerla. The new functionality is validated with suitable benchmark scenarios. Additionally, the parallel scaling and the numerical efficiency of the algorithms are analysed on an advanced supercomputer.

==> figure13.csv <==
nodes LBMsweep Mapping Lubrication HydrodynForce PEsweep MGsweep SetRHS ElPotComm ElectrostatForce
1 142.550434 14.8406 1.83238 10.1245 1.859233 88.045385 16.7759 3.021 17.1265
2 142.187285 14.6558 1.82021 10.0796 5.79597 90.346867 17.0433 4.35381 17.1521
4 142.524974 14.8167 1.82156 9.86884 6.430968 91.39115 16.9372 4.98875 17.129
8 144.144467 14.8729 1.81549 9.68598 7.629501 93.577567 16.8936 5.17967 17.0923
16 143.599038 14.7097 1.84363 9.57917 9.405103 95.453498 16.8372 5.38157 17.0811
32 144.839908 14.5862 1.86009 9.52242 8.829173 96.893082 16.8557 5.17983 17.1081
64 147.825787 14.5885 1.84312 9.41367 9.438379 98.599999 16.838 5.79815 17.0882
128 147.063941 14.75 1.85827 9.37486 15.004312 103.927764 16.8266 5.91397 17.0555
256 145.089324 14.515 1.84059 9.3068 16.601406 111.414794 16.8711 6.69348 17.0498
512 151.340882 14.5327 1.85954 9.29638 15.900288 118.808546 16.808 5.87607 17.077
1024 149.693541 14.5045 1.85118 9.26202 18.520535 128.038591 16.8456 6.39919 17.0507
2048 156.686738 14.6077 1.84273 9.2432 27.248219 136.210016 16.8347 7.10697 17.0326


==> figure15.csv <==
nodes SolverComm Smoothing CGSweeps Residual Prolongate Restrict Others
1 8.49867 64.9826 0.1 9.42132 2.6306 1.33431 1.99797646
2 11.1485 64.4355 0.1228888 9.46335 2.6525 1.28326 1.94267159
4 13.9094 62.2132 0.1710276 9.22903 2.62514 1.28483 1.59567826
8 16.3846 61.827 0.2250995 9.20851 2.62609 1.23351 1.5104714
16 17.7103 61.687 0.5388725 9.24329 2.62943 1.22952 1.46886537
32 19.9663 60.6344 0.6306866 9.15174 2.62914 1.24737 1.28229229
64 21.537 60.4601 0.8481318 9.1288 2.63407 1.17479 1.22813858
128 24.4452 59.8729 1.7095449 9.10577 2.66445 1.17104 1.20686933
256 33.304 59.1806 1.9352182 8.99376 2.60848 1.18146 1.128689
512 39.7223 58.7828 2.1971674 9.08461 2.63879 1.13301 1.09914753
1024 44.4651 58.709 6.959919 9.07773 2.64815 1.13966 1.08779192
2048 45.941 58.7192 10.795006 9.19589 2.70483 1.13357 1.04775657

